Enhancements in Score-based Channel Estimation for Real-Time Wireless Systems

We propose enhancements to score-based generative modeling techniques for low-latency pilot-based channel estimation in a point-to-point single-carrier multiple-input multiple-output (MIMO) wireless system. Building on recent advances in score-based models, we investigate a specific noise schedule design and sampling acceleration by step-skipping to reduce the number of denoising steps during inference. We additionally propose a single-step signal-to-noise ratio informed denoiser as an extreme case of the step-skipping approach. Our methods achieve significant latency reductions without performance degradation, as demonstrated on a synthetic channel dataset representing an urban macrocell MIMO communications scenario.

==> data/accelerated_nmses.csv <==
SNR;1;2;4;8;16;max
-20.0;0.8087568879127502;0.7986786961555481;0.7913676500320435;0.7720433473587036;0.7387447953224182;0.7319410443305969
-15.0;0.3553575277328491;0.3497479557991028;0.33988088369369507;0.3234117925167084;0.3056234121322632;0.32116371393203735
-10.0;0.18837109208106995;0.1868533492088318;0.18349891901016235;0.17838959395885468;0.172277569770813;0.18276040256023407
-5.0;0.13033652305603027;0.12943728268146515;0.12799739837646484;0.12598197162151337;0.12295851856470108;0.12392629683017731
0.0;0.09583550691604614;0.09460373222827911;0.09253028780221939;0.08877420425415039;0.0832400768995285;0.08058686554431915
5.0;0.05769943818449974;0.05661475285887718;0.05478525906801224;0.051549144089221954;0.0477893128991127;0.04635274410247803
10.0;0.028980469331145287;0.028453225269913673;0.027504781261086464;0.026081232354044914;0.024458488449454308;0.024080120027065277
15.0;0.013395825400948524;0.013180842623114586;0.012813560664653778;0.012277412228286266;0.011715933680534363;0.01159049104899168
20.0;0.005741748493164778;0.0056715733371675014;0.005548615474253893;0.0053795515559613705;0.005216160323470831;0.005182759370654821
25.0;0.0022501894272863865;0.0022350081708282232;0.0022079041227698326;0.0021692635491490364;0.002139296615496278;0.00213759602047503
30.0;0.0008234925335273147;0.0008209062507376075;0.0008174987742677331;0.000812893791589886;0.0008098642574623227;0.0008100236882455647
35.0;0.0002863632107619196;0.0002862534602172673;0.0002858174848370254;0.000285576592432335;0.0002852250181604177;0.0002854175691027194

==> data/accelerated_steps.csv <==
SNR;Delta01;Delta02;Delta04;Delta08;Delta16;DeltaMax
40.0;1;1;1;1;1;1
39.37373733520508;2;1;1;1;1;1
38.747474670410156;3;2;1;1;1;1
38.121212005615234;4;2;1;1;1;1
37.49494934082031;5;3;2;1;1;1
36.86868667602539;6;3;2;1;1;1
36.24242401123047;7;4;2;1;1;1
35.61616134643555;8;4;2;1;1;1
34.989898681640625;9;5;3;2;1;1
34.3636360168457;10;5;3;2;1;1
33.73737335205078;11;6;3;2;1;1
33.11111068725586;12;6;3;2;1;1
32.48484802246094;13;7;4;2;1;1
31.858585357666016;14;7;4;2;1;1
31.232322692871094;15;8;4;2;1;1
30.606060028076172;16;8;4;2;1;1
29.979799270629883;17;9;5;3;2;1
29.353534698486328;18;9;5;3;2;1
28.72727394104004;19;10;5;3;2;1
28.101009368896484;20;10;5;3;2;1
27.474746704101562;21;11;6;3;2;1
26.848485946655273;22;11;6;3;2;1
26.22222137451172;23;12;6;3;2;1
25.59596061706543;24;12;6;3;2;1
24.969696044921875;25;13;7;4;2;1
24.343435287475586;26;13;7;4;2;1
23.717172622680664;27;14;7;4;2;1
23.09090805053711;28;14;7;4;2;1
22.46464729309082;29;15;8;4;2;1
21.838382720947266;30;15;8;4;2;1
21.212120056152344;31;16;8;4;2;1
20.585859298706055;32;16;8;4;2;1
19.959596633911133;33;17;9;5;3;1
19.333332061767578;34;17;9;5;3;1
18.707069396972656;35;18;9;5;3;1
18.080808639526367;36;18;9;5;3;1
17.454545974731445;37;19;10;5;3;1
16.828285217285156;38;19;10;5;3;1
16.2020206451416;39;20;10;5;3;1
15.575757026672363;40;20;10;5;3;1
14.949495315551758;41;21;11;6;3;1
14.323232650756836;42;21;11;6;3;1
13.696968078613281;43;22;11;6;3;1
13.070707321166992;44;22;11;6;3;1
12.44444465637207;45;23;12;6;3;1
11.818181037902832;46;23;12;6;3;1
11.191920280456543;47;24;12;6;3;1
10.565656661987305;48;24;12;6;3;1
9.939393043518066;49;25;13;7;4;1
9.313131332397461;50;25;13;7;4;1
8.686870574951172;51;26;13;7;4;1
8.060606956481934;52;26;13;7;4;1
7.434344291687012;53;27;14;7;4;1
6.808080673217773;54;27;14;7;4;1
6.181817531585693;55;28;14;7;4;1
5.555553913116455;56;28;14;7;4;1
4.929294109344482;57;29;15;8;4;1
4.3030314445495605;58;29;15;8;4;1
3.6767683029174805;59;30;15;8;4;1
3.050504684448242;60;30;15;8;4;1
2.4242422580718994;61;31;16;8;4;1
1.7979779243469238;62;31;16;8;4;1
1.1717183589935303;63;32;16;8;4;1
0.5454550981521606;64;32;16;8;4;1
-0.08080751448869705;65;33;17;9;5;1
-0.7070709466934204;66;33;17;9;5;1
-1.3333344459533691;67;34;17;9;5;1
-1.9595975875854492;68;34;17;9;5;1
-2.5858566761016846;69;35;18;9;5;1
-3.2121200561523438;70;35;18;9;5;1
-3.838383674621582;71;36;18;9;5;1
-4.46464729309082;72;36;18;9;5;1
-5.090909957885742;73;37;19;10;5;1
-5.717169761657715;74;37;19;10;5;1
-6.343432426452637;75;38;19;10;5;1
-6.969696044921875;76;38;19;10;5;1
-7.59596061706543;77;39;20;10;5;1
-8.222223281860352;78;39;20;10;5;1
-8.848485946655273;79;40;20;10;5;1
-9.474745750427246;80;40;20;10;5;1
-10.101008415222168;81;41;21;11;6;1
-10.727272987365723;82;41;21;11;6;1
-11.353535652160645;83;42;21;11;6;1
-11.979798316955566;84;42;21;11;6;1
-12.606062889099121;85;43;22;11;6;1
-13.232321739196777;86;43;22;11;6;1
-13.8585844039917;87;44;22;11;6;1
-14.484848022460938;88;44;22;11;6;1
-15.111111640930176;89;45;23;12;6;1
-15.737373352050781;90;45;23;12;6;1
-16.363637924194336;91;46;23;12;6;1
-16.989896774291992;92;46;23;12;6;1
-17.616159439086914;93;47;24;12;6;1
-18.24242401123047;94;47;24;12;6;1
-18.86868667602539;95;48;24;12;6;1
-19.494949340820312;96;48;24;12;6;1
-20.121213912963867;97;49;25;13;7;1
-20.747472763061523;98;49;25;13;7;1
-21.373737335205078;99;50;25;13;7;1
-22.0;100;50;25;13;7;1


==> data/noise_schedule_nmses.csv <==
SNR;0;1;2;3
-20.0;0.6846752762794495;0.7724314332008362;0.8087568879127502;0.7789607644081116
-15.0;0.28038233518600464;0.32130908966064453;0.3553575277328491;0.3388974964618683
-10.0;0.17355012893676758;0.1799432337284088;0.18837109208106995;0.18598197400569916
-5.0;0.1260422319173813;0.1318134218454361;0.13033652305603027;0.12685465812683105
0.0;0.09404481947422028;0.0993984192609787;0.09583550691604614;0.09085889905691147
5.0;0.059712834656238556;0.057153552770614624;0.05769943818449974;0.05454722419381142
10.0;0.028884710744023323;0.030178377404808998;0.028980469331145287;0.028771454468369484
15.0;0.01194952242076397;0.013420609757304192;0.013395825400948524;0.013139292597770691
20.0;0.008257458917796612;0.005624776240438223;0.005741748493164778;0.005794199649244547
25.0;0.00821091141551733;0.0021849998738616705;0.0022501894272863865;0.0022670659236609936
30.0;0.008897267282009125;0.0008242247859016061;0.0008234925335273147;0.0008262534975074232
35.0;0.00915510393679142;0.00028915793518535793;0.0002863632107619196;0.0002860426320694387

==> data/noise_schedule_steps.csv <==
step;SNRs02;SNRs06;SNRs10;SNRs16
0;40.0;40.0;40.0;40.0
1;15.267691612243652;36.06440353393555;39.37373733520508;39.96024703979492
2;11.590038299560547;34.034751892089844;38.747474670410156;39.87948989868164
3;9.19019889831543;32.39177703857422;38.121212005615234;39.769447326660156
4;7.365522861480713;30.9583740234375;37.49494934082031;39.634681701660156
5;5.876100540161133;29.66304588317871;36.86868667602539;39.47793197631836
6;4.608833312988281;28.468090057373047;36.24242401123047;39.30109786987305
7;3.5007224082946777;27.350616455078125;35.61616134643555;39.10559844970703
8;2.5128302574157715;26.295459747314453;34.989898681640625;38.89256286621094
9;1.6192747354507446;25.29191780090332;34.3636360168457;38.66290283203125
10;0.8019334673881531;24.332107543945312;33.73737335205078;38.41738510131836
11;0.047569580376148224;23.41000747680664;33.11111068725586;38.15666580200195
12;-0.6537790298461914;22.520889282226562;32.48484802246094;37.88132095336914
13;-1.3098199367523193;21.660961151123047;31.858585357666016;37.59184265136719
14;-1.9266595840454102;20.827119827270508;31.232322692871094;37.2886848449707
15;-2.5091981887817383;20.016786575317383;30.606060028076172;36.97224044799805
16;-3.061448097229004;19.22779655456543;29.979799270629883;36.64287567138672
17;-3.586742639541626;18.458303451538086;29.353534698486328;36.30092239379883
18;-4.0878729820251465;17.706716537475586;28.72727394104004;35.94667434692383
19;-4.567200660705566;16.971656799316406;28.101009368896484;35.58041763305664
20;-5.026752948760986;16.25191879272461;27.474746704101562;35.20240783691406
21;-5.468278884887695;15.54643726348877;26.848485946655273;34.81288146972656
22;-5.893289566040039;14.85427474975586;26.22222137451172;34.41206359863281
23;-6.303115367889404;14.17458724975586;25.59596061706543;34.00015640258789
24;-6.698927879333496;13.506623268127441;24.969696044921875;33.577362060546875
25;-7.081754684448242;12.84970474243164;24.343435287475586;33.14386749267578
26;-7.452523708343506;12.203216552734375;23.717172622680664;32.69983673095703
27;-7.812053680419922;11.566598892211914;23.09090805053711;32.24543762207031
28;-8.16108512878418;10.939348220825195;22.46464729309082;31.780824661254883
29;-8.50027847290039;10.320993423461914;21.838382720947266;31.306150436401367
30;-8.830244064331055;9.711112022399902;21.212120056152344;30.821550369262695
31;-9.15152359008789;9.109313011169434;20.585859298706055;30.327159881591797
32;-9.464615821838379;8.515230178833008;19.959596633911133;29.823102951049805
33;-9.769977569580078;7.928525924682617;19.333332061767578;29.309505462646484
34;-10.068023681640625;7.348893165588379;18.707069396972656;28.786489486694336
35;-10.359135627746582;6.776041030883789;18.080808639526367;28.2541561126709
36;-10.643669128417969;6.209700107574463;17.454545974731445;27.712615966796875
37;-10.92194652557373;5.649615287780762;16.828285217285156;27.161977767944336
38;-11.194271087646484;5.095558166503906;16.2020206451416;26.60233497619629
39;-11.460922241210938;4.547299385070801;15.575757026672363;26.033784866333008
40;-11.722160339355469;4.004639625549316;14.949495315551758;25.456418991088867
41;-11.97822093963623;3.467374801635742;14.323232650756836;24.87032699584961
42;-12.229336738586426;2.935331344604492;13.696968078613281;24.275592803955078
43;-12.47571086883545;2.4083290100097656;13.070707321166992;23.672304153442383
44;-12.717546463012695;1.886208176612854;12.44444465637207;23.060535430908203
45;-12.955022811889648;1.368809700012207;11.818181037902832;22.440366744995117
46;-13.188312530517578;0.8559948801994324;11.191920280456543;21.81187629699707
47;-13.417579650878906;0.34761694073677063;10.565656661987305;21.175134658813477
48;-13.64297866821289;-0.156450554728508;9.939393043518066;20.53020477294922
49;-13.864652633666992;-0.65633225440979;9.313131332397461;19.877168655395508
50;-14.082735061645508;-1.152152180671692;8.686870574951172;19.21608543395996
51;-14.297356605529785;-1.64402174949646;8.060606956481934;18.547019958496094
52;-14.508636474609375;-2.132047653198242;7.434344291687012;17.870037078857422
53;-14.716692924499512;-2.6163344383239746;6.808080673217773;17.185195922851562
54;-14.921628952026367;-3.096979856491089;6.181817531585693;16.492555618286133
55;-15.123550415039062;-3.574075222015381;5.555553913116455;15.792179107666016
56;-15.322556495666504;-4.047714710235596;4.929294109344482;15.084122657775879
57;-15.518742561340332;-4.517984867095947;4.3030314445495605;14.36843490600586
58;-15.712193489074707;-4.984961032867432;3.6767683029174805;13.645173072814941
59;-15.90299129486084;-5.448732376098633;3.050504684448242;12.91439151763916
60;-16.09122085571289;-5.909368515014648;2.4242422580718994;12.176137924194336
61;-16.276960372924805;-6.366943836212158;1.7979779243469238;11.43046760559082
62;-16.46027374267578;-6.821525573730469;1.1717183589935303;10.677428245544434
63;-16.641239166259766;-7.273188591003418;0.5454550981521606;9.917062759399414
64;-16.819923400878906;-7.721990585327148;-0.08080751448869705;9.149419784545898
65;-16.996387481689453;-8.167994499206543;-0.7070709466934204;8.37454605102539
66;-17.170692443847656;-8.611266136169434;-1.3333344459533691;7.592489242553711
67;-17.342893600463867;-9.05185604095459;-1.9595975875854492;6.803287982940674
68;-17.513051986694336;-9.489823341369629;-2.5858566761016846;6.006991386413574
69;-17.681222915649414;-9.92522144317627;-3.2121200561523438;5.203632831573486
70;-17.847454071044922;-10.358108520507812;-3.838383674621582;4.393256187438965
71;-18.011795043945312;-10.788521766662598;-4.46464729309082;3.5759079456329346
72;-18.174297332763672;-11.216522216796875;-5.090909957885742;2.7516210079193115
73;-18.335002899169922;-11.642145156860352;-5.717169761657715;1.9204392433166504
74;-18.49395751953125;-12.065444946289062;-6.343432426452637;1.0823948383331299
75;-18.651201248168945;-12.486465454101562;-6.969696044921875;0.23752546310424805
76;-18.806777954101562;-12.905244827270508;-7.59596061706543;-0.6141262650489807
77;-18.960723876953125;-13.321826934814453;-8.222223281860352;-1.4725321531295776
78;-19.113079071044922;-13.736248970031738;-8.848485946655273;-2.3376498222351074
79;-19.263877868652344;-14.148548126220703;-9.474745750427246;-3.2094452381134033
80;-19.413158416748047;-14.558768272399902;-10.101008415222168;-4.087892532348633
81;-19.560955047607422;-14.966941833496094;-10.727272987365723;-4.972954273223877
82;-19.70729637145996;-15.373106956481934;-11.353535652160645;-5.864593505859375
83;-19.85222053527832;-15.77729320526123;-11.979798316955566;-6.762782096862793
84;-19.995752334594727;-16.179534912109375;-12.606062889099121;-7.667485237121582
85;-20.137924194335938;-16.57986831665039;-13.232321739196777;-8.5786714553833
86;-20.278762817382812;-16.97831916809082;-13.8585844039917;-9.496315956115723
87;-20.418302536010742;-17.374923706054688;-14.484848022460938;-10.420388221740723
88;-20.556556701660156;-17.76970672607422;-15.111111640930176;-11.350852012634277
89;-20.693567276000977;-18.162700653076172;-15.737373352050781;-12.287684440612793
90;-20.829345703125;-18.553936004638672;-16.363637924194336;-13.230850219726562
91;-20.963926315307617;-18.94342803955078;-16.989896774291992;-14.18032169342041
92;-21.097328186035156;-19.331218719482422;-17.616159439086914;-15.136080741882324
93;-21.22957420349121;-19.717323303222656;-18.24242401123047;-16.09809112548828
94;-21.360687255859375;-20.10177230834961;-18.86868667602539;-17.06633186340332
95;-21.490690231323242;-20.484590530395508;-19.494949340820312;-18.040767669677734
96;-21.619604110717773;-20.865800857543945;-20.121213912963867;-19.021381378173828
97;-21.747446060180664;-21.245418548583984;-20.747472763061523;-20.008134841918945
98;-21.874238967895508;-21.623477935791016;-21.373737335205078;-21.001022338867188
99;-22.0;-22.0;-22.0;-22.0

==> data/sample_cov_ls.csv <==
SNR,lmmse_glob,LS
-20,0.9822227111483633,99.77200683682254
-15,0.9465732148540011,31.582958735513078
-10,0.8553027842656052,9.981250540893253
-5,0.6723459316905475,3.1555666970280334
0,0.42105437662268835,0.998509830033724
5,0.20238921471854054,0.31561968793100753
10,0.07909831778793573,0.09981364905768857
15,0.027733540466986572,0.03154747005586468
20,0.0093289380789295,0.009979161846811115
25,0.003063405366799502,0.003156007771836389
30,0.0009872887222227985,0.0009972345635629837


==> data/test_results_gmm.csv <==
SNR,gmm_full
-20,0.846935018405649
-15,0.6647009096694521
-10,0.5533287441532877
-5,0.42795918106548014
0,0.28618586374837396
5,0.16371214830838793
10,0.08026301551118863
15,0.03338225687570715
20,0.011537523166957865
25,0.0034617918281207695
30,0.001026017352343695


==> data/test_results_gmm_kron.csv <==
SNR,gmm_kron
-20,0.8853528163384193
-15,0.5352101475841802
-10,0.30305572851935314
-5,0.18343589189627468
0,0.12369318534176174
5,0.08640829179528117
10,0.05392859682589542
15,0.0251760339169094
20,0.009135624677740803
25,0.003026161360401996
30,0.0009790166690426929

